On the Generalization of PINNs outside the training domain and the Hyperparameters influencing it

Physics-Informed Neural Networks (PINNs) are Neural Network architectures trained to emulate solutions of differential equations without the necessity of solution data. They are currently ubiquitous in the scientific literature due to their flexible and promising settings. However, very little of the available research provides practical studies that aim for a better quantitative understanding of such architecture and its functioning. In this paper, we perform an empirical analysis of the behavior of PINN predictions outside their training domain. The primary goal is to investigate the scenarios in which a PINN can provide consistent predictions outside the training area. Thereinafter, we assess whether the algorithmic setup of PINNs can influence their potential for generalization and showcase the respective effect on the prediction. The results obtained in this study returns insightful and at times counterintuitive perspectives which can be highly relevant for architectures which combines PINNs with domain decomposition and/or adaptive training strategies.

==> Stuff.txt <==


%Consider a solution $u_\theta$ of the PINN minimization problem trained with points in $\Omega_T$. There exists a value $\epsilon > 0$ such that $||u - u_\theta||_{\Omega_T} \leq \epsilon$. Consider now a distance $D(\vb{x}, \Omega_T)$ which denotes how far a point $\vb{x}\in \Omega$ is from the set $\Omega_T$. 
%Clearly, the larger the distance $D$ is, the worse $u_\theta$ will approximate $u$. However, when the distance $D$ is small, the approximated solution should not deviate largely from the correct one. However, to the best of our knowledge, there is no literature that provides any information on what happens to $||u_\theta(x,y,t) - u(x,y,t)||$ for $(x,y,t) \in \Omega \setminus \Omega_T$.

%\Comment{

%\subsection{On Error Bounds for PDE solvers and PINNs}\label{Section:Errorbounds}


%We now want to provide an intuition of which is the intrinsic advantage of a PINN architecture over a classical PDE solver. Let us consider the function $\mathcal{E}_\theta : \Omega \longrightarrow \mathbb{R}_+$ which represents the local error of the PINN architecture in some point in $\Omega$, hence not necessarily restricted to the training domain. We define such error in \ref{errorfunction} through the classical $L^2$ norm, a

%\begin{equation}\label{errorfunction}
%\mathcal{E}_\theta (x) = || u(x) - u_\theta (x) ||^2 \qquad \forall x\in \Omega
%\end{equation}

%Understanding this function is a core component of numerical methods. In order to ensure a proper functioning of any solver, it is necessary to provide an upper bound to the aforementioned value, based on the hyperparameters involved in the solution process. For traditional PDE solvers, bounding this quantity relies on the density of the mesh defined and on the accuracy of the method and order chosen to compute the derivatives. For PINNs, on the other hand, bounds for these values are known for some specific cases such as ODEs \cite{certifiedML} or Navier Stokes equations \cite{pinn4navierstokesbounds}, but to the best of our knowledge no general bound for arbitrary PDEs has been provided in the literature yet.
%On top of the case-specific notions available in the literature, the aforementioned quantity can also be further studied through its derivatives. Doing this is interesting for studying a PINN as the solution provided by such architecture is continuous. Plus, variations in the error can help determine how good, smooth and stable is the approximation generated by the neural network. Consider $\Omega \subseteq \mathbb{R}$ and $d = 1$, the expression for the derivative of $\mathcal{E}$ with respect to $x$ can easily be computed analytically. Consider the prime notation $u'(x)$ for the derivative with respect to the only input variable, then prime and second derivatives of the error are given as in Equation \ref{errorderivatives}.

%\begin{align}\label{errorderivatives}
%\frac{d}{dx} \mathcal{E}_\theta (x) & = 2 \bigl( u(x) - u_\theta (x) \bigr) \bigl( u'(x) - u'_\theta (x) \bigr) \\
%\frac{d^2}{dx^2} \mathcal{E}_\theta (x) & = 2 \Bigl( \bigl( u(x) - u_\theta (x) \bigr)\bigl( u''(x) - u'' _\theta (x) \bigr) + \bigl( u'(x) - u'_\theta (x) \bigr)^2 \Bigr)
%\end{align}

%Ideally, both quantities are low in the whole PDE domain, which would indicate a solution that is not only good but also stable, in the sense that no numerical oscillation is in the way. Regarding those, the case of classical PDE solvers is now a little trickier. Indeed, the typical error bounds of classical solvers are given for the solution values and no general guarantees are given for the approximation of its derivatives, specially for higher order derivative, which becomes all zero once the degree of derivation surpasses the degree of interpolation of the solver.
%On the other hand, for a PINN those quantities depend on how good the optimized architecture emulates the correct solution of the PDE and its first and second derivatives. However, this information is not always available from the loss function obtained after training. Regarding each component, the information available are the following:


%\begin{itemize}
%    \item $u(x) - u_\theta (x)$ : This value represents the unsquared version of the classical error in prediction. The estimate is usually dependent on the error made in prediction of the boundary and initial conditions multiplied by another factor which typically depends exponentially on the size of the domain \cite{pinn4navierstokesbounds, certifiedML} . However, in general this quantity might not admit a bound for machine learning-based solvers.
%    \item $u'(x) - u'_\theta (x)$ and $u''(x) - u''_\theta (x)$ : These values refer to how good the first two derivatives of the target function are approximated by the PINN architecture. In some cases, like Poisson equation, an estimate of either or both of these differences is already given in norm by the residuals of the equations to be satisfied. 
%\end{itemize}


%Due to the nature of the loss function of PINNs, the representation $u_\theta$ generated is supposed to also properly approximate the derivatives of the target function. Therefore, even though a proper bound on such values might not exist, we can still conclude that the Neural Network approximation heuristically tries to minimize the variation of the error as well. Moreover, overparametrized Neural Networks, specially when trained with gradient descent or one of its variations, are known to be subject to implicit bias \cite{valle2018implicitbias}, which skews their results to relatively simple solutions. This means that we do not expect weird behaviours in higher order derivatives of $u_\theta$ and, possibly, the trained solution does also a good job in approximating higher order derivatives of the target function.


%\subsection{Numerical $L^2$ Errors in prediction}


%Considering $\Omega = \Omega_j$, we want to characterize the rate at which the error $\mathcal{E}_\theta$ increase when the prediction $u_\theta$ is performed further and further away from the training domain. Formally, this can be expressed as studying the behaviour of the derivative $\frac{d}{dx}\mathcal{E}_\theta (x)$ for some $x$ which is not in the training domain but close to it. Consider a ball of radius $r$ centered in $x$, denoted as $B_x (r)$. Characterizing the aforementioned derivative in the proximity of the domain can be regarded as studying its behaviour in $B_x (r)$, where $x\notin \Omega_j$ and $\partial \Omega_j \cap B_x (r) \neq \emptyset$. (Now what? Is this definition too precise for what we want to highlight? Should I advance more with the mathematics to make some use out of it?)



%}





%This section is devoted to define the settings for our analysis and visualize the results obtained, with the goal of studying the error in prediction made by PINNs. In particular, we first want to observe if the assumption made at the end of Section \ref{Section:Errorbounds} is correct, that is: we want to establish whether a Neural Network approximation $u_\theta$ properly approximates the target PDE solution also in its higher-order derivatives. Based on this assumption and the obtained results, we perform an additional experiments to analyse the behaviour of PINNs outside of the domain chosen for training. We restrict the core analysis of this publication to the monodimensional case for visualization purposes and for simplicity in training the PINN architectures. [However, additional results for PDEs solved in higher dimension ware provided for the sake of validation.]

%Due 



%the first being its simplicity in definition. Coding a PINN architecture is very simple and does not require any high level knowledge of the underlying PDE and its properties. On these terms it is also remarkable the fact that the PINN architecture does not require the definition and construction of any sort of mesh, neither for training nor for evaluating. This aspect might seem trivial but actually carries huge advantages in applications where the domain of definition of the PDE is very big or unbounded, which makes the mesh generation itself a challenging task.
%It is also worth mentioning that additional data from the correct solution can as well be incorporated in the training of the PINN architecture. This is beneficial for the case where the physical laws beneath the problem are not fully known or for cases in which someone desire to derive "hidden quantities" of the system from other that are known or collected experimentally, like the case of pressure inference from visualization data showcased in Hidden Fluid Mechanics . Moreover, the data introduced can also be noisy, which is a typical case for measured data or data simulated for partially understood physical phenomena. For those cases it is even possible to use architectures tailored to face this issue, like the Bayesian PINN proposed Yang et al. . 


%The flexibility on the problem definition is what makes the PINN architecture appealing, as it represents a unified solution approach to a vast class of problems and for a very wide range of cases: we can potentially solve without data any problem where the physical laws are well-known but arbitrarily complex, and also understand the solution of a problem for which a mathematical model is partially available or absent, but data has been collected.




